Supporting the Task-driven Skill Identification in Open Source Project Issue Tracking Systems

Selecting an appropriate task is challenging for contributors to Open Source Software (OSS), mainly for those who are contributing for the first time. Therefore, researchers and OSS projects have proposed various strategies to aid newcomers, including labeling tasks. We investigate the automatic labeling of open issues strategy to help the contributors to pick a task to contribute. We label the issues with API-domains--categories of APIs parsed from the source code used to solve the issues. We plan to add social network analysis metrics from the issues conversations as new predictors. By identifying the skills, we claim the contributor candidates should pick a task more suitable. We analyzed interview transcripts and the survey's open-ended questions to comprehend the strategies used to assist in onboarding contributors and used to pick up an issue. We applied quantitative studies to analyze the relevance of the labels in an experiment and compare the strategies' relative importance. We also mined issue data from OSS repositories to predict the API-domain labels with comparable precision, recall, and F-measure with the state-of-art. We plan to use a skill ontology to assist the matching process between contributors and tasks. By analyzing the confidence level of the matching instances in ontologies describing contributors' skills and tasks, we might recommend issues for contribution. So far, the results showed that organizing the issues--which includes assigning labels is seen as an essential strategy for diverse roles in OSS communities. The API-domain labels are relevant for experienced practitioners. The predictions have an average precision of 75.5%. Labeling the issues indicates the skills involved in an issue. The labels represent possible skills in the source code related to an issue. By investigating this research topic, we expect to assist the new contributors in finding a task.

==> Figures/ranking_activities.json <==
{"svgNumericOptions":{"padding":5,"xsep":106,"ysep":25,"width":20,"height":20,"minWidth":10,"minHeight":10,"lineWidth":2,"textsep":5,"fontSize":19,"legendsep":10,"legenditemsep":9,"legendbox":14},"svgBooleanOptions":{"showNumbers":true,"showRanks":true,"proportionalBoxes":true},"svgBoxType":"circle","data":[["Understand the issue","#e77c8d","22.5","19","26.3"],["Feel confident to contribute","#c69255","30","38.1","23.7"],["Understand the context","#56ad74","20","14.3","5.3"],["Setup environment","#98a255","12.5","9.5","21"],["Understand what needs to be changed","#4679a2","15","19","23.7"]],"columns":["","","Newcomers ","Frequent","Maintainers"]}

==> Figures/ranking_activities_schulze.json <==
{"svgNumericOptions":{"padding":3,"xsep":106,"ysep":25,"width":20,"height":20,"minWidth":10,"minHeight":10,"lineWidth":2,"textsep":5,"fontSize":19,"legendsep":10,"legenditemsep":9,"legendbox":14},"svgBooleanOptions":{"showNumbers":true,"showRanks":true,"proportionalBoxes":true,"reverseOrder":false,"showPosition":true},"svgBoxType":"circle","data":[["Understand the issue","#e77c8d","2","4","3"],["Attempt to feel confident to contribute","#c69255","1","1","0"],["Understand the context","#56ad74","0","0","0"],["Setup environment","#98a255","4","2","3"],["Understand what needs to be changed","#4679a2","3","3","1"]],"columns":["","","Newcomers","Frequent","Maintainers"]}

==> Figures/ranking_activities_schulze_alt.json <==
{"svgNumericOptions":{"padding":3,"xsep":106,"ysep":25,"width":20,"height":20,"minWidth":10,"minHeight":10,"lineWidth":2,"textsep":5,"fontSize":19,"legendsep":31,"legenditemsep":9,"legendbox":14},"svgBooleanOptions":{"showNumbers":true,"showRanks":true,"proportionalBoxes":false,"reverseOrder":false,"showPosition":true,"legendSide":true},"svgBoxType":"circle","data":[["Understand issue","#e77c8d","2","4","3"],["Feel confident","#c69255","1","1","0"],["Understand context","#56ad74","0","0","0"],["Setup environment","#98a255","4","2","3"],["Understand change","#4679a2","3","3","1"]],"columns":["","","Newcomers","Frequent","Maintainers"]}

==> Figures/ranking_strategies.json <==
{"svgNumericOptions":{"padding":5,"xsep":106,"ysep":25,"width":20,"height":20,"minWidth":10,"minHeight":10,"lineWidth":2,"textsep":5,"fontSize":19,"legendsep":10,"legenditemsep":9,"legendbox":14},"svgBooleanOptions":{"showNumbers":true,"showRanks":true,"proportionalBoxes":true},"svgBoxType":"circle","data":[["Have good documentation","#56ad74","19","12.5","10.8"],["Improve project quality","#5ea5c5","9.5","9.5","13.5"],["Improve the process","#c69255","11.9","18.7","18.9"],["Organize the issues","#3459a2","16.7","12.5","18.9"],["Label the issues","#e77c8d","11.9","15.6","16.2"],["Support newcomers","#98a255","11.9","15.6","10.8"],["Have good communication","#200000","19","15.6","10.8"]],"columns":["","","Newcomers ","Frequent","Maintainers"]}

==> Figures/ranking_strategies_schulze.json <==
{"svgNumericOptions":{"padding":3,"xsep":106,"ysep":25,"width":20,"height":20,"minWidth":10,"minHeight":10,"lineWidth":2,"textsep":5,"fontSize":19,"legendsep":10,"legenditemsep":9,"legendbox":14},"svgBooleanOptions":{"showNumbers":true,"showRanks":true,"proportionalBoxes":true,"reverseOrder":false,"showPosition":true},"svgBoxType":"circle","data":[["Have hood documentation","#56ad74","5","4","4"],["Improve project quality","#5ea5c5","4","5","5"],["Improve the process","#c69255","2","1","2"],["Organize the issues","#3459a2","1","2","3"],["Label the issues","#e77c8d","0","0","1"],["Support the onboarding of newcomers","#98a255","2","4","0"],["Have good communication","#200000","1","3","4"]],"columns":["","","Newcomers","Frequent","Maintainers"]}

==> Figures/ranking_strategies_schulze_alt.json <==
{"svgNumericOptions":{"padding":3,"xsep":106,"ysep":25,"width":20,"height":20,"minWidth":10,"minHeight":10,"lineWidth":2,"textsep":5,"fontSize":19,"legendsep":31,"legenditemsep":9,"legendbox":14},"svgBooleanOptions":{"showNumbers":true,"showRanks":true,"proportionalBoxes":false,"reverseOrder":false,"showPosition":true,"legendSide":true},"svgBoxType":"circle","data":[["Good documentation","#56ad74","5","4","4"],["Improve project quality","#5ea5c5","4","5","5"],["Improve the process","#c69255","2","1","2"],["Organize the issues","#3459a2","1","2","3"],["Label the issues","#e77c8d","0","0","1"],["Onboarding of newcomers","#98a255","2","4","0"],["Good communication","#200000","1","3","4"]],"columns":["","","Newcomers","Frequent","Maintainers"]}

==> Figures/rq1_activities.json <==
{"options":{"size":1450,"margin":5,"sepX":10,"fontsize":19,"linespace":4,"sepH":25,"sepY":10,"padding":5,"innerPadding":5,"existing":"★","relatedColor":"#ffffff","defaultColor":"#ffffff"},"data":[{"title":"Understand\nthe issue","color":"#e77c8d","items":[["Read the issue\n(title, description,\ncomments)\n(P1,P8,P12,P16)","Check labels\n(P1,P9,P12,P15)","Identify the issue\ntype (bug, feature)\n(P2,P4,P7,P8,P16)","Find and search the\nkeywords\n(P5,P7,P8,P13)","Identify similar\nissues (P9)","Figure out what \nthe bug is (P16)"]]},{"title":"Communicate with\nthe community","color":"#c69255","items":[["Ask questions\n(P1,P11,P12,\nP14,P16)","Participate in\ncommunication\nchannels\n(like mailing list)\n(P1,P8,P10)"]]},{"title":"Understand\nthe context","color":"#56ad74","items":[["Understand what\nneeds to be done\n(P2,P5,P13,P16)","Read and understand\nthe code\n(P4,P5,P8,P11,P12)","Identify the \ndependencies\nand libraries\n(P1,P2,P4,P5,P6,\nP7,P9,P12,P17)","Understand the\narchitecture\n(P12,P13,P14,P17)"],["Identify the\nconfiguration files\n(P2,P5,P6,P17)","Limit your analysis \nto a region of\nthe code\n(P4,P7,P8)","Identify function\nchain\n(P4,P7,P8,P12)","Understand the\napplication's general\nobjectives\n(P14)"]]},{"title":"Set up the\nenvironment","color":"#98a255","items":[["Read the\ndocumentation\n(P7,P12,P17)","Identify the\nrequired tools and\nprogram language\n(P1,P2,P3,\nP4,P5,P15)","Identify the version\n(P5,P7)","Run the\nenvironment\n(P2,P5,P6,P7,P8)","Reproduce the error\n(P2,P5,P7,\nP8,P9,P11)"]]},{"title":"Understand what\nneeds to be changed","color":"#5aa9a2","items":[["Identify the\ndebug tool\n(P5,P7)","Debug\n(P2,P4,P6,P8,P14)","Evaluate the inputs\n(P4,P8,P12)","Change parameters\n(P4,P7)","Realize what code\nupdate is needed\n(P4, P8)","Check the output\n(P7,P8)"]]}],"mode":"vertical"}

==> Figures/rq1_activities_related.json <==
{"options":{"size":1450,"margin":5,"sepX":10,"fontsize":19,"linespace":4,"sepH":25,"sepY":10,"padding":5,"innerPadding":5,"existing":"★"},"data":[{"title":"Understand\nthe issue","color":"#e77c8d","items":[["Read the issue\n(title, description,\ncomments)\n(P1,P8,P12,P16)","Check labels\n(P1,P9,P12,P15)","Identify the issue\ntype (bug, feature)\n(P2,P4,P7,P8,P16)","Find and search the\nkeywords\n(P5,P7,P8,P13)","Identify similar\nissues (P9)","Figure out what \nthe bug is (P16)"]]},{"title":"Communicate with\nthe community","color":"#c69255","items":[["Ask questions\n(P1,P11,P12,\nP14,P16)\n★2★3","Participate in\ncommunication\nchannels\n(like mailing list)\n(P1,P8,P10)\n★2"]]},{"title":"Understand\nthe context","color":"#56ad74","items":[["Understand what\nneeds to be done\n(P2,P5,P13,P16)","Read and understand\nthe code\n(P4,P5,P8,P11,P12)","Identify the \ndependencies\nand libraries\n(P1,P2,P4,P5,P6,\nP7,P9,P12,P17)","Understand the\narchitecture\n(P12,P13,P14,P17)"],["Identify the\nconfiguration files\n(P2,P5,P6,P17)","Limit your analysis \nto a region of\nthe code\n(P4,P7,P8)","Identify function\nchain\n(P4,P7,P8,P12)","Understand the\napplication's general\nobjectives\n(P14)"]]},{"title":"Set up the\nenvironment","color":"#98a255","items":[["Read the\ndocumentation\n(P7,P12,P17)","Identify the\nrequired tools and\nprogram language\n(P1,P2,P3,\nP4,P5,P15)","Identify the version\n(P5,P7)","Run the\nenvironment\n(P2,P5,P6,P7,P8)","Reproduce the error\n(P2,P5,P7,\nP8,P9,P11)"]]},{"title":"Understand what\nneeds to be changed","color":"#5aa9a2","items":[["Identify the\ndebug tool\n(P5,P7)","Debug\n(P2,P4,P6,P8,P14)","Evaluate the inputs\n(P4,P8,P12)","Change parameters\n(P4,P7)","Realize what code\nupdate is needed\n(P4, P8)","Check the output\n(P7,P8)"]]}],"mode":"vertical"}

==> Figures/rq1_activities_related_white.json <==
{"options":{"size":1450,"margin":5,"sepX":10,"fontsize":19,"linespace":4,"sepH":25,"sepY":10,"padding":5,"innerPadding":5,"existing":"★","relatedColor":"#ffffff","defaultColor":"#ffffff"},"data":[{"title":"Understand\nthe issue","color":"#e77c8d","items":[["Read the issue\n(title, description,\ncomments)\n(P1,P8,P12,P16)","Check labels\n(P1,P9,P12,P15)","Identify the issue\ntype (bug, feature)\n(P2,P4,P7,P8,P16)","Find and search the\nkeywords\n(P5,P7,P8,P13)","Identify similar\nissues (P9)","Figure out what \nthe bug is (P16)"]]},{"title":"Communicate with\nthe community","color":"#c69255","items":[["Ask questions\n(P1,P11,P12,\nP14,P16)\n★2★3","Participate in\ncommunication\nchannels\n(like mailing list)\n(P1,P8,P10)\n★2"]]},{"title":"Understand\nthe context","color":"#56ad74","items":[["Understand what\nneeds to be done\n(P2,P5,P13,P16)","Read and understand\nthe code\n(P4,P5,P8,P11,P12)","Identify the \ndependencies\nand libraries\n(P1,P2,P4,P5,P6,\nP7,P9,P12,P17)","Understand the\narchitecture\n(P12,P13,P14,P17)"],["Identify the\nconfiguration files\n(P2,P5,P6,P17)","Limit your analysis \nto a region of\nthe code\n(P4,P7,P8)","Identify function\nchain\n(P4,P7,P8,P12)","Understand the\napplication's general\nobjectives\n(P14)"]]},{"title":"Set up the\nenvironment","color":"#98a255","items":[["Read the\ndocumentation\n(P7,P12,P17)","Identify the\nrequired tools and\nprogram language\n(P1,P2,P3,\nP4,P5,P15)","Identify the version\n(P5,P7)","Run the\nenvironment\n(P2,P5,P6,P7,P8)","Reproduce the error\n(P2,P5,P7,\nP8,P9,P11)"]]},{"title":"Understand what\nneeds to be changed","color":"#5aa9a2","items":[["Identify the\ndebug tool\n(P5,P7)","Debug\n(P2,P4,P6,P8,P14)","Evaluate the inputs\n(P4,P8,P12)","Change parameters\n(P4,P7)","Realize what code\nupdate is needed\n(P4, P8)","Check the output\n(P7,P8)"]]}],"mode":"vertical"}

==> Figures/rq1_activities_savespace.json <==
{"options":{"size":2200,"margin":5,"sepX":10,"fontsize":19,"linespace":4,"sepH":25,"sepY":10,"padding":5,"innerPadding":5,"existing":"★","relatedColor":"#ffffff","defaultColor":"#ffffff"},"data":[{"title":"Understand\nthe issue","color":"#e77c8d","items":[["Read the issue\n(title, description,\ncomments)\n(P1,P8,P12,P16)","Check labels\n(P1,P9,P12,P15)","Identify the issue\ntype (bug, feature)\n(P2,P4,P7,P8,P16)"],["Find and search the\nkeywords\n(P5,P7,P8,P13)","Identify similar\nissues (P9)","Figure out what \nthe bug is (P16)"]]},{"title":"Communicate with\nthe community","color":"#c69255","items":[["Ask questions\n(P1,P11,P12,\nP14,P16)","Participate in\ncommunication\nchannels\n(like mailing list)\n(P1,P8,P10)"]]},{"title":"Understand\nthe context","color":"#56ad74","items":[["Understand what\nneeds to be done\n(P2,P5,P13,P16)","Understand the code\n(P4,P5,P8,P11,P12)","Identify the libraries\nand dependencies\n(P1,P2,P4,P5,P6,\nP7,P9,P12,P17)","Understand the\narchitecture\n(P12,P13,P14,P17)"],["Identify the\nconfiguration files\n(P2,P5,P6,P17)","Limit your analysis \nto a code region\n(P4,P7,P8)","Identify function chain\n(P4,P7,P8,P12)","Understand the\napplication's general\nobjectives (P14)"]]},{"title":"Set up the\nenvironment","color":"#98a255","items":[["Read the\ndocumentation\n(P7,P12,P17)","Identify the\nrequired tools and\nprogram language\n(P1,P2,P3,P4,P5,P15)"],["Identify the version\n(P5,P7)","Run the environment\n(P2,P5,P6,P7,P8)","Reproduce the error\n(P2,P5,P7,P8,P9,P11)"]]},{"title":"Understand what\nneeds to be changed","color":"#5aa9a2","items":[["Identify the\ndebug tool\n(P5,P7)","Debug\n(P2,P4,P6,P8,P14)","Evaluate the inputs\n(P4,P8,P12)"],["Change parameters\n(P4,P7)","Realize what code\nupdate is needed\n(P4, P8)","Check the output\n(P7,P8)"]]}],"mode":"vertical"}

==> Figures/rq1_activities_v2.json <==
{"options":{"size":1450,"margin":5,"sepX":10,"fontsize":19,"linespace":4,"sepH":25,"sepY":10,"padding":5,"innerPadding":5},"data":[{"title":"Understand\nthe issue","color":"#e77c8d","items":[["Read the issue\n(title, description,\ncomments)\n(P1,P8,P12,P16)","Check labels\n(P1,P9,P12,P15)","Identify the issue\ntype (bug, feature)\n(P2,P4,P7,P8,P16)","Find and search the\nkeywords\n(P5,P7,P8,P13)","Identify similar\nissues (P9)","Figure out what \nthe bug is (P16)"]]},{"title":"Attempt to feel\nconfident to\ncontribute","color":"#c69255","items":[["Participate in\ncommunication\nchannels\n(like mailing list)\n(P1,P8,P10)","Ask questions\n(P1,P11,P12,\nP14,P16)"]]},{"title":"Understand\nthe context","color":"#56ad74","items":[["Understand what\nneeds to be done\n(P2,P5,P13,P16)","Understand the\napplication's general\nobjectives\n(P14)","Understand the\narchitecture\n(P12,P13,P14,P17)","Limit your analysis \nto a region of\nthe code\n(P4,P7,P8)"],["Read and understand\nthe code\n(P4,P5,P8,P11,P12)","Identify function\nchain\n(P4,P7,P8,P12)","Identify the \ndependencies\nand libraries\n(P1,P2,P4,P5,P6,\nP7,P9,P12,P17)","Identify the\nconfiguration files\n(P2,P5,P6,P17)"]]},{"title":"Setup\nenvironment","color":"#98a255","items":[["Read the\ndocumentation\n(P7,P12,P17)","Identify the\nrequired tools and\nprogram language\n(P1,P2,P3,\nP4,P5,P15)","Identify the version\n(P5,P7)","Run the\nenvironment\n(P2,P5,P6,P7,P8)","Reproduce the error\n(P2,P5,P7,\nP8,P9,P11)"]]},{"title":"Understand\nwhat needs to\nbe changed","color":"#5aa9a2","items":[["Identify the\ndebug tool\n(P5,P7)","Debug\n(P2,P4,P6,P8,P14)","Evaluate the inputs\n(P4,P8,P12)","Check the output\n(P7,P8)","Change parameters\n(P4,P7)","Realize what code\nupdate is needed\n(P4, P8)"]]}],"mode":"vertical"}

==> Figures/rq2_strategies.json <==
{"options":{"size":2000,"margin":5,"sepX":10,"fontsize":19,"linespace":4,"sepH":25,"sepY":10,"padding":5,"innerPadding":5,"existing":"★","relatedColor":"#ffffff","defaultColor":"#ffffff"},"data":[{"title":"Have good\ndocumentation","color":"#56ad74","items":[["Have a\ncontributor guide\n(P1,P2,P3,P4,P6,\nP11,P16,P17)","Create tutorials\n(P3)","Have a convention\nin the code base\n(P2,P11,P14)","Provide relevant\nlinks\n(P11)"]]},{"title":"Have good\ncommunication","color":"#000000","items":[["Create\ncommunication\nchannels (like\nmailing lists)\n(P3,P9,P16)","Give feedback\n(P1,P13,P15)"]]},{"title":"Improve\nproject quality","color":"#5ea5c5","items":[["Modularize\nthe code\n(P3,P6)","Have unit tests\n(P14)","Run static analysis\n(P1,P2,P15,P17)","Make a code\ninventory\n(P3)","Create a\nmanagement\nstructure\n(P13)"]]},{"title":"Improve\nthe process","color":"#c69255","items":[["Create a\ncontribution\nprocess\n(P11,P17)","Explain issue\nwith details\n(P3,P7,P8,\nP11,P13,P17)"]]},{"title":"Organize\nthe issues","color":"#3459a2","items":[["Create templates\n(P2,P5,P16)","Link similar issues\n(P1,P3,P6,P8,\nP9,P12)","Split issues\n(P1,P2,P9,\nP14,P16)","Provide the issue's\ntype (bug/feature)\n(P2,P7,P8)","Link issues to\nusers impacted\n(P8)","Deduplicate issues\n(P1)"]]},{"title":"Label\nthe issues","color":"#e77c8d","items":[["Label with skills\n(P3,P11)","Label with\nknowledge\narea (P13)","Label with\ncomponents\n(P1,P11,P13)","Label with\nprogramming\nlanguages (P3)","Label with\nlibraries or APIs\n(P13)"],["Label for triage\n(P16)","Label with size\n(P13)","Label with\ndifficulty\n(P9)","Create a label to\npoint to the\ndocumentation\nrelated to the\nissue (P4)","Label with who\nto contact\n(P9)"],["Label with\nfirst steps\n(P9)","Label with the\nexpected outcome\n(P9)","Label with context\n(P16)","Label with targets\n(team, community)\n(P16)","Label with\nhelper text\n(P16)"]]},{"title":"Support the\nonboarding of\nnewcomers","color":"#98a255","items":[["Create a welcome\nsurvey (P9,P11)","Look to the\ncontributor's\ninterests (P11)","Create an\nonboarding\ncommittee\n(P11,P17)","Create a group\nof mentors to \nwork with new\ncontributors\n(P1,P11,P14)","Indicate\ncontributors/\nSuggest issues\n(P1,P9,P11,\nP14,P17) "]]}],"mode":"vertical"}

==> Figures/rq2_strategies_related.json <==
{"options":{"size":2000,"margin":5,"sepX":10,"fontsize":19,"linespace":4,"sepH":25,"sepY":10,"padding":5,"innerPadding":5,"existing":"★"},"data":[{"title":"Have good\ndocumentation","color":"#56ad74","items":[["Have a\ncontributor guide\n(P1,P2,P3,P4,P6,\nP11,P16,P17)\n★2","Create tutorials\n(P3)","Have a convention\nin the code base\n(P2,P11,P14)","Provide relevant\nlinks\n(P11)"]]},{"title":"Have good\ncommunication","color":"#000000","items":[["Create\ncommunication\nchannels (like\nmailing lists)\n(P3,P9,P16)\n★2★4★5","Give feedback\n(P1,P13,P15)\n★1★2"]]},{"title":"Improve\nproject quality","color":"#5ea5c5","items":[["Modularize\nthe code\n(P3,P6)","Have unit tests\n(P14)\n★10","Run static analysis\n(P1,P2,P15,P17)","Make a code\ninventory\n(P3)\n★2","Create a\nmanagement\nstructure\n(P13)\n★5"]]},{"title":"Improve\nthe process","color":"#c69255","items":[["Create a\ncontribution\nprocess\n(P11,P17)\n★4","Explain issue\nwith details\n(P3,P7,P8,\nP11,P13,P17)"]]},{"title":"Organize\nthe issues","color":"#3459a2","items":[["Create templates\n(P2,P5,P16)","Link similar issues\n(P1,P3,P6,P8,\nP9,P12)\n★2","Split issues\n(P1,P2,P9,\nP14,P16)","Provide the issue's\ntype (bug/feature)\n(P2,P7,P8)\n★2★8★9","Link issues to\nusers impacted\n(P8)","Deduplicate issues\n(P1)"]]},{"title":"Label\nthe issues","color":"#e77c8d","items":[["Label with skills\n(P3,P11)\n★2★3","Label with\nknowledge\narea (P13)","Label with\ncomponents\n(P1,P11,P13)","Label with\nprogramming\nlanguages (P3)\n★2","Label with\nlibraries or APIs\n(P13)\n★6"],["Label for triage\n(P16)\n★8","Label with size\n(P13)\n★3","Label with\ndifficulty\n(P9)\n★2★3★8","Create a label to\npoint to the\ndocumentation\nrelated to the\nissue (P4)","Label with who\nto contact\n(P9)\n★2"],["Label with\nfirst steps\n(P9)\n★7","Label with the\nexpected outcome\n(P9)","Label with context\n(P16)","Label with targets\n(team, community)\n(P16)\n★2★3","Label with\nhelper text\n(P16)\n★3"]]},{"title":"Support the\nonboarding of\nnewcomers","color":"#98a255","items":[["Create a welcome\nsurvey (P9,P11)\n★4","Look to the\ncontributor's\ninterests (P11)\n★3★4","Create an\nonboarding\ncommittee\n(P11,P17)","Create a group\nof mentors to \nwork with new\ncontributors\n(P1,P11,P14)\n★1★2","Indicate\ncontributors/\nSuggest issues\n(P1,P9,P11, P14,\nP17) ★2★5★7"]]}],"mode":"vertical"}

==> Figures/rq2_strategies_related_white.json <==
{"options":{"size":2000,"margin":5,"sepX":10,"fontsize":19,"linespace":4,"sepH":25,"sepY":10,"padding":5,"innerPadding":5,"existing":"★","relatedColor":"#ffffff","defaultColor":"#ffffff"},"data":[{"title":"Have good\ndocumentation","color":"#56ad74","items":[["Have a\ncontributor guide\n(P1,P2,P3,P4,P6,\nP11,P16,P17)\n★2","Create tutorials\n(P3)","Have a convention\nin the code base\n(P2,P11,P14)","Provide relevant\nlinks\n(P11)"]]},{"title":"Have good\ncommunication","color":"#000000","items":[["Create\ncommunication\nchannels (like\nmailing lists)\n(P3,P9,P16)\n★2★4★5","Give feedback\n(P1,P13,P15)\n★1★2"]]},{"title":"Improve\nproject quality","color":"#5ea5c5","items":[["Modularize\nthe code\n(P3,P6)","Have unit tests\n(P14)\n★10","Run static analysis\n(P1,P2,P15,P17)","Make a code\ninventory\n(P3)\n★2","Create a\nmanagement\nstructure\n(P13)\n★5"]]},{"title":"Improve\nthe process","color":"#c69255","items":[["Create a\ncontribution\nprocess\n(P11,P17)\n★4","Explain issue\nwith details\n(P3,P7,P8,\nP11,P13,P17)"]]},{"title":"Organize\nthe issues","color":"#3459a2","items":[["Create templates\n(P2,P5,P16)","Link similar issues\n(P1,P3,P6,P8,\nP9,P12)\n★2","Split issues\n(P1,P2,P9,\nP14,P16)","Provide the issue's\ntype (bug/feature)\n(P2,P7,P8)\n★2★8★9","Link issues to\nusers impacted\n(P8)","Deduplicate issues\n(P1)"]]},{"title":"Label\nthe issues","color":"#e77c8d","items":[["Label with skills\n(P3,P11)\n★2★3","Label with\nknowledge\narea (P13)","Label with\ncomponents\n(P1,P11,P13)","Label with\nprogramming\nlanguages (P3)\n★2","Label with\nlibraries or APIs\n(P13)\n★6"],["Label for triage\n(P16)\n★8","Label with size\n(P13)\n★3","Label with\ndifficulty\n(P9)\n★2★3★8","Create a label to\npoint to the\ndocumentation\nrelated to the\nissue (P4)","Label with who\nto contact\n(P9)\n★2"],["Label with\nfirst steps\n(P9)\n★7","Label with the\nexpected outcome\n(P9)","Label with context\n(P16)","Label with targets\n(team, community)\n(P16)\n★2★3","Label with\nhelper text\n(P16)\n★3"]]},{"title":"Support the\nonboarding of\nnewcomers","color":"#98a255","items":[["Create a welcome\nsurvey (P9,P11)\n★4","Look to the\ncontributor's\ninterests (P11)\n★3★4","Create an\nonboarding\ncommittee\n(P11,P17)","Create a group\nof mentors to \nwork with new\ncontributors\n(P1,P11,P14)\n★1★2","Indicate\ncontributors/\nSuggest issues\n(P1,P9,P11, P14,\nP17) ★2★5★7"]]}],"mode":"vertical"}

==> Figures/rq2_strategies_savespace.json <==
{"options":{"size":2200,"margin":5,"sepX":10,"fontsize":19,"linespace":4,"sepH":25,"sepY":10,"padding":5,"innerPadding":5,"existing":"★","relatedColor":"#ffffff","defaultColor":"#ffffff"},"data":[{"title":"Have good\ndocumentation","color":"#56ad74","items":[["Have a\ncontributor guide\n(P1,P2,P3,P4,P6,\nP11,P16,P17)","Create tutorials\n(P3)","Have a convention\nin the code base\n(P2,P11,P14)","Provide relevant\nlinks\n(P11)"]]},{"title":"Have good\ncommunication","color":"#000000","items":[["Create\ncommunication\nchannels (like\nmailing lists)\n(P3,P9,P16)","Give feedback\n(P1,P13,P15)"]]},{"title":"Improve\nproject quality","color":"#5ea5c5","items":[["Modularize\nthe code\n(P3,P6)","Have unit tests\n(P14)","Run static analysis\n(P1,P2,P15,P17)","Make a code\ninventory\n(P3)","Create a\nmanagement\nstructure\n(P13)"]]},{"title":"Improve\nthe process","color":"#c69255","items":[["Create a\ncontribution\nprocess\n(P11,P17)","Explain issue\nwith details\n(P3,P7,P8,\nP11,P13,P17)"]]},{"title":"Organize\nthe issues","color":"#3459a2","items":[["Create templates\n(P2,P5,P16)","Link similar issues\n(P1,P3,P6,P8,P9,P12)","Split issues\n(P1,P2,P9,P14,P16)","Provide the issue's\ntype (bug/feature)\n(P2,P7,P8)","Link issues to\nusers impacted (P8)","Deduplicate issues\n(P1)"]]},{"title":"Label\nthe issues","color":"#e77c8d","items":[["Label with skills\n(P3,P11)","Label with\nknowledge area\n(P13)","Label with\ncomponents\n(P1,P11,P13)","Label with\nprogramming\nlanguages (P3)","Label with\nlibraries or APIs\n(P13)"],["Label for triage\n(P16)","Label with size\n(P13)","Label with\ndifficulty\n(P9)","Label with the\ndocumentation\npoint related to\nthe issue (P4)","Label with who\nto contact\n(P9)"],["Label with\nfirst steps\n(P9)","Label with the\nexpected outcome\n(P9)","Label with context\n(P16)","Label with targets\n(team, community)\n(P16)","Label with\nhelper text\n(P16)"]]},{"title":"Support the\nonboarding of\nnewcomers","color":"#98a255","items":[["Create a welcome\nsurvey (P9,P11)","Look to the\ncontributor's\ninterests (P11)","Create an onboarding\ncommittee (P11,P17)","Create a group of\nmentors to work\nwith newcomers\n(P1,P11,P14)","Suggest\ncontributors/issues\n(P1,P9,P11,P14,P17) "]]}],"mode":"vertical"}

==> Figures/rq2_strategies_v3.json <==
{"options":{"size":2000,"margin":5,"sepX":10,"fontsize":19,"linespace":4,"sepH":25,"sepY":10,"padding":5,"innerPadding":5},"data":[{"title":"Have good\ndocumentation","color":"#56ad74","items":[["Have a\ncontributor guide\n(P1,P2,P3,P4,P6,\nP11,P16,P17)","Create tutorials\n(P3)","Have a convention\nin the code base\n(P2,P11,P14)","Provide relevant\nlinks\n(P11)"]]},{"title":"Improve\nproject quality","color":"#5ea5c5","items":[["Modularize\nthe code\n(P3,P6)","Make a code\ninventory\n(P3)","Have unit tests\n(P14)","Run static analysis\n(P1,P2,P15,P17)","Create a\nmanagement\nstructure\n(P13)"]]},{"title":"Improve\nthe process","color":"#c69255","items":[["Explain issue\nwith details\n(P3,P7,P8,\nP11,P13,P17)","Create a\ncontribution\nprocess\n(P11,P17)"]]},{"title":"Organize\nthe issues","color":"#3459a2","items":[["Provide the issue's\ntype (bug/feature)\n(P2,P7,P8)","Link similar issues\n(P1,P3,P6,\nP8,P9,P12)","Deduplicate issues\n(P1)","Link issues to\nusers impacted\n(P8)","Create templates\n(P2,P5,P16)","Split issues\n(P1,P2,P9,\nP14,P16)"]]},{"title":"Label\nthe issues","color":"#e77c8d","items":[["Label with\ncomponents\n(P1,P11,P13)","Label with who\nto contact (P9)","Label with\nfirst steps\n(P9)","Label with context\n(P16)","Label with skills\n(P3)","Label with\nknowledge\narea (P13)"],["Create a label to\npoint to the\ndocumentation\nrelated to the\nissue (P4)","Label with who is\nresponsible (P9)","Label with the\nexpected outcome\n(P9)","Label with\nhelper test (P16)","Label with\nlibraries or APIs\n(P13)"],["Label with\nprogramming\nlanguages (P3)","Label with\ndifficulty\n(P9)","Label with targets\n(team, community)\n(P15)","Label for triage\n(P16)","Label with size\n(P13)"]]},{"title":"Support the\nonboarding of\nnewcomers","color":"#98a255","items":[["Create a welcome\nsurvey (P9,P11)","Create an\nonboarding\ncommittee\n(P11,P17)","Create a group\nof mentors to \nwork with new\ncontributors\n(P1,P11,P14)","Look to the\ncontributor's\ninterests (P11)","Indicate\ncontributors/\nSuggest issues\n(P1,P9,P11,\nP14,P17)"]]},{"title":"Have good\ncommunication","color":"#000000","items":[["Give feedback\n(P1,P13,P15)","Create\ncommunication\nchannels (like\nmailing lists)\n(P3,P9,P16)"]]}],"mode":"vertical"}
